A transiting, temperate mini-Neptune orbiting the M dwarf TOI-1759 unveiled by TESS

We report the discovery and characterization of TOI-1759~b, a temperate (400 K) sub-Neptune-sized exoplanet orbiting the M~dwarf TOI-1759 (TIC 408636441). TOI-1759 b was observed by TESS to transit on sectors 16, 17 and 24, with only one transit observed per sector, creating an ambiguity on the orbital period of the planet candidate. Ground-based photometric observations, combined with radial-velocity measurements obtained with the CARMENES spectrograph, confirm an actual period of $18.85019 \pm 0.00014$ d. A joint analysis of all available photometry and radial velocities reveal a radius of $3.17 \pm 0.10\,R_\oplus$ and a mass of $10.8 \pm 1.5\,M_\oplus$. Combining this with the stellar properties derived for TOI-1759 ($R_\star = 0.597 \pm 0.015\,R_\odot$; $M_\star = 0.606 \pm 0.020\,M_\odot$; $T_{\textrm{eff}} = 4065 \pm 51$ K), we compute a transmission spectroscopic metric (TSM) value of over 80 for the planet, making it a good target for transmission spectroscopy studies. TOI-1759 b is among the top five temperate, small exoplanets ($T_\textrm{eq} < 500$ K, $R_p < 4 \,R_\oplus$) with the highest TSM discovered to date. Two additional signals with periods of 80 d and $>$ 200 d seem to be present in our radial velocities. While our data suggest both could arise from stellar activity, the later signal's source and periodicity are hard to pinpoint given the $\sim 200$ d baseline of our radial-velocity campaign with CARMENES. Longer baseline radial-velocity campaigns should be performed in order to unveil the true nature of this long period signal.

==> rvs_and_activity_ascii.dat <==
#
# Column numbers and descriptions (units):
#
# 1: Target name
# 2: Time (BJD - 2450000)
# 3: Radial-velocity (m/s)               
# 4: Error on radial-velocity (m/s)
# 5: Chromatic index (m/s/Np)
# 6: Differential line-width (1e3 m^2/s^2)
# 7: Bisector span (km/s)
# 8: H-alpha (km/s)
# 9: Ca II IRT a indicator (km/s)
# 10: Ca II IRT b indicator (km/s)
# 11: Ca II IRT c indicator (km/s)
# 12: Ca II IRT a indicator (km/s)
# 13: TiO indicator at 7050 Angstroms (km/s)
# 14: TiO indicator at 8430 Angstroms (km/s)
# 15: TiO indicator at 8860 Angstroms (km/s)
# 16: Paschen Beta line indicator (km/s)
# 17: He indicator at 10833 Angstroms (km/s)
# 19: Instrument name
# 20: Signal-to-noise ratio at order 36 (840 nm)
#
#
TOI-1759 9054.56851 2.33 2.51 49.44 1.48 -0.0774 0.074 0.0094 0.0570 0.0282 0.8825 0.8741 0.9706 -0.0021 -0.0289 CARMENES-VIS 119.4 
TOI-1759 9067.60481 3.32 2.32 43.58 -0.04 -0.0646 0.082 0.0128 0.0592 0.0308 0.8796 0.8757 0.9712 0.0015 -0.0240 CARMENES-VIS 97.6 
TOI-1759 9068.57556 1.86 1.86 29.70 -11.16 -0.0776 0.074 0.0290 0.0705 0.0330 0.8770 0.8801 0.9712 -0.0005 -0.0289 CARMENES-VIS 94.3 
TOI-1759 9069.59957 0.86 1.78 21.57 -5.31 -0.0635 0.054 0.0154 0.0675 0.0488 0.8794 0.8787 0.9685 0.0013 -0.0308 CARMENES-VIS 101.8 
TOI-1759 9070.55690 2.17 1.85 7.88 -5.34 -0.0764 0.076 0.0237 0.0688 0.0445 0.8778 0.8727 0.9696 -0.0006 -0.0310 CARMENES-VIS 111.2 
TOI-1759 9076.57116 6.20 2.55 15.86 -22.86 -0.0763 0.078 0.0304 0.0626 0.0557 0.8807 0.8766 0.9754 -0.0006 -0.0212 CARMENES-VIS 80.6 
TOI-1759 9078.60935 8.44 2.01 18.62 -11.90 -0.0719 0.068 0.0068 0.0671 0.0397 0.8819 0.8789 0.9717 -0.0021 -0.0183 CARMENES-VIS 103.2 
TOI-1759 9079.59579 3.59 2.33 36.88 -16.68 -0.0677 0.079 0.0154 0.0698 0.0505 0.8847 0.8748 0.9735 -0.0021 -0.0183 CARMENES-VIS 104.2 
TOI-1759 9081.58773 6.10 2.47 -16.45 -19.67 -0.0604 0.079 0.0099 0.0683 0.0501 0.8790 0.8742 0.9659 0.0001 -0.0227 CARMENES-VIS 81.8 
TOI-1759 9084.55634 0.35 1.48 -10.41 2.25 -0.0560 0.093 0.0120 0.0660 0.0380 0.8809 0.8756 0.9746 -0.0002 -0.0140 CARMENES-VIS 103.7 
TOI-1759 9087.59796 1.37 2.12 6.67 -1.17 -0.0517 0.069 0.0071 0.0631 0.0351 0.8838 0.8760 0.9780 0.0012 -0.0057 CARMENES-VIS 104.8 
TOI-1759 9089.53629 -1.43 1.95 -8.83 -5.14 -0.0600 0.071 0.0110 0.0576 0.0356 0.8829 0.8782 0.9729 0.0028 -0.0202 CARMENES-VIS 109.4 
TOI-1759 9090.55842 -3.51 2.75 -8.03 -14.72 -0.0490 0.069 0.0033 0.0532 0.0285 0.8804 0.8739 0.9718 0.0031 -0.0133 CARMENES-VIS 76.3 
TOI-1759 9091.54399 -8.08 3.58 -32.14 -6.07 -0.0609 0.049 0.0216 0.0697 0.0416 0.8826 0.8714 0.9752 0.0036 -0.0084 CARMENES-VIS 48.5 
TOI-1759 9093.51435 -0.89 1.35 -16.12 9.87 -0.0478 0.057 -0.0045 0.0405 0.0293 0.8830 0.8755 0.9750 0.0033 -0.0128 CARMENES-VIS 112.7 
TOI-1759 9097.52663 5.76 1.96 -15.08 8.54 -0.0456 0.062 -0.0038 0.0394 0.0311 0.8832 0.8748 0.9780 0.0006 -0.0136 CARMENES-VIS 98.3 
TOI-1759 9103.51089 -0.18 2.22 -26.36 20.16 -0.0358 0.077 0.0041 0.0432 0.0232 0.8834 0.8749 0.9694 0.0033 -0.0166 CARMENES-VIS 112.3 
TOI-1759 9119.53748 2.78 2.56 25.71 -15.30 -0.0600 0.063 0.0033 0.0689 0.0455 0.8845 0.8668 0.9751 -0.0010 -0.0165 CARMENES-VIS 72.1 
TOI-1759 9120.52048 0.85 1.71 -13.63 -7.84 -0.0426 0.086 0.0060 0.0527 0.0450 0.8833 0.8718 0.9802 0.0000 -0.0138 CARMENES-VIS 104.5 
TOI-1759 9121.49503 3.39 2.08 13.23 -6.17 -0.0258 0.078 0.0080 0.0528 0.0450 0.8820 0.8685 0.9749 -0.0027 -0.0162 CARMENES-VIS 93.4 
TOI-1759 9122.55812 2.73 2.55 -2.67 -7.26 -0.0303 0.089 0.0143 0.0564 0.0381 0.8786 0.8736 0.9694 0.0032 -0.0157 CARMENES-VIS 80.0 
TOI-1759 9140.56412 4.43 1.95 -14.86 10.61 -0.0135 0.063 0.0008 0.0378 0.0280 0.8829 0.8742 0.9736 0.0015 -0.0150 CARMENES-VIS 105.4 
TOI-1759 9146.49131 -4.96 1.95 24.57 -20.68 0.0086 0.072 0.0287 0.0719 0.0337 0.8848 0.8765 0.9751 -0.0030 -0.0155 CARMENES-VIS 78.6 
TOI-1759 9147.38087 -5.45 1.67 -1.53 -18.53 -0.0123 0.072 0.0231 0.0613 0.0439 0.8850 0.8747 0.9769 0.0001 -0.0175 CARMENES-VIS 87.2 
TOI-1759 9148.35802 -1.99 5.22 5.04 30.63 -0.4328 0.123 0.0262 0.0899 0.0239 0.8876 0.8580 0.9855 -0.0100 -0.0194 CARMENES-VIS 32.6 
TOI-1759 9149.36938 -3.14 2.49 -4.01 -20.45 0.0079 0.088 0.0089 0.0578 0.0575 0.8823 0.8729 0.9756 0.0011 -0.0159 CARMENES-VIS 66.4 
TOI-1759 9150.35805 -1.18 2.04 5.10 -9.53 -0.0206 0.078 0.0338 0.0766 0.0437 0.8775 0.8739 0.9737 0.0036 -0.0195 CARMENES-VIS 106.9 
TOI-1759 9151.33109 -2.25 1.88 13.03 -9.79 -0.0236 0.070 0.0159 0.0606 0.0452 0.8768 0.8772 0.9692 0.0013 -0.0198 CARMENES-VIS 112.0 
TOI-1759 9152.38096 0.49 1.59 -12.08 -2.30 -0.0150 0.094 0.0082 0.0556 0.0389 0.8804 0.8743 0.9781 0.0015 -0.0174 CARMENES-VIS 104.5 
TOI-1759 9153.35448 5.23 1.98 6.66 -1.00 -0.0172 0.088 0.0123 0.0441 0.0367 0.8806 0.8743 0.9756 -0.0003 -0.0185 CARMENES-VIS 107.7 
TOI-1759 9154.33038 3.30 1.74 -0.33 2.60 -0.0104 0.079 0.0179 0.0577 0.0276 0.8779 0.8768 0.9739 0.0061 -0.0199 CARMENES-VIS 112.5 
TOI-1759 9156.33081 0.88 1.96 -0.76 1.30 -0.0175 0.049 0.0085 0.0376 0.0165 0.8812 0.8750 0.9766 0.0047 -0.0128 CARMENES-VIS 101.4 
TOI-1759 9161.31439 -3.83 2.09 -4.52 -9.77 -0.0242 0.075 0.0001 0.0464 0.0216 0.8823 0.8728 0.9754 0.0031 -0.0118 CARMENES-VIS 77.8 
TOI-1759 9162.36716 1.04 2.88 -0.51 -10.11 -0.0217 0.039 0.0073 0.0348 0.0342 0.8809 0.8708 0.9769 0.0027 -0.0116 CARMENES-VIS 53.7 
TOI-1759 9163.33971 -5.50 1.97 -20.90 6.23 -0.0287 0.046 -0.0021 0.0449 0.0060 0.8801 0.8791 0.9736 0.0011 -0.0119 CARMENES-VIS 90.5 
TOI-1759 9170.33412 -2.77 2.24 14.28 15.95 -0.0348 0.087 0.0031 0.0301 0.0244 0.8836 0.8752 0.9736 0.0067 -0.0129 CARMENES-VIS 105.8 
TOI-1759 9171.32703 2.47 2.06 -34.88 19.83 -0.0142 0.076 0.0151 0.0420 0.0188 0.8813 0.8757 0.9756 0.0020 -0.0125 CARMENES-VIS 107.8 
TOI-1759 9172.32098 -2.12 2.09 26.72 14.15 0.0028 0.076 0.0039 0.0479 0.0251 0.8880 0.8750 0.9760 0.0027 -0.0096 CARMENES-VIS 95.8 
TOI-1759 9172.39050 0.30 2.25 6.57 15.08 -0.0011 0.072 0.0088 0.0315 0.0224 0.8832 0.8768 0.9727 0.0083 -0.0084 CARMENES-VIS 95.0 
TOI-1759 9173.30701 -3.00 2.43 -12.31 12.00 -0.0291 0.052 0.0104 0.0439 0.0289 0.8841 0.8743 0.9739 0.0055 -0.0069 CARMENES-VIS 93.4 
TOI-1759 9174.31626 -2.65 1.89 -11.97 15.74 -0.0118 0.065 -0.0023 0.0287 0.0191 0.8846 0.8784 0.9756 0.0046 -0.0079 CARMENES-VIS 90.7 
TOI-1759 9175.35015 6.53 2.21 -32.46 7.19 -0.0132 0.102 0.0127 0.0474 -0.0184 0.8853 0.8714 0.9746 0.0047 -0.0064 CARMENES-VIS 77.8 
TOI-1759 9176.32926 -10.27 2.28 -14.38 20.12 -0.0227 0.064 0.0020 0.0546 0.0286 0.8824 0.8715 0.9779 0.0063 -0.0069 CARMENES-VIS 114.3 
TOI-1759 9177.32923 -1.93 1.78 -35.19 13.28 -0.0312 0.066 0.0014 0.0318 0.0220 0.8837 0.8738 0.9751 0.0008 -0.0082 CARMENES-VIS 111.0 
TOI-1759 9178.28239 -11.01 1.90 -15.77 7.78 -0.0338 0.086 0.0099 0.0375 0.0212 0.8839 0.8725 0.9798 -0.0030 -0.0129 CARMENES-VIS 95.8 
TOI-1759 9183.29700 -10.37 2.20 -31.60 -2.18 -0.0157 0.071 0.0123 0.0362 0.0461 0.8815 0.8721 0.9748 -0.0029 -0.0190 CARMENES-VIS 97.3 
TOI-1759 9186.33693 -9.05 4.74 -45.55 -22.24 -0.0773 0.037 0.0161 0.0449 0.0139 0.8786 0.8707 0.9772 -0.0015 -0.0215 CARMENES-VIS 27.1 
TOI-1759 9187.30129 -1.25 3.31 -45.82 -24.91 -0.0299 0.103 -0.0038 0.0458 0.0384 0.8869 0.8702 0.9739 0.0014 -0.0124 CARMENES-VIS 50.3 
TOI-1759 9193.27483 4.02 3.18 0.08 -0.95 -0.0247 0.084 -0.0052 0.0436 0.0093 0.8869 0.8723 0.9743 0.0035 -0.0092 CARMENES-VIS 64.2 
TOI-1759 9196.26135 -8.36 2.97 -9.94 7.30 -0.0186 0.032 -0.0079 0.0349 0.0185 0.8829 0.8729 0.9705 -0.0053 -0.0081 CARMENES-VIS 72.1 
TOI-1759 9197.34852 -4.98 3.64 -22.89 -3.08 -0.0198 0.085 0.0218 0.0391 0.0271 0.8824 0.8653 0.9766 -0.0018 -0.0112 CARMENES-VIS 57.4 
TOI-1759 9209.39053 6.56 6.36 7.17 -27.90 -0.0371 0.026 0.0052 0.0495 0.0180 0.8838 0.8615 0.9930 -0.0058 -0.0198 CARMENES-VIS 25.7 
TOI-1759 9216.25949 1.84 5.71 -48.81 3.21 -0.0156 0.125 0.0121 0.0374 0.0226 0.8851 0.8635 0.9792 -0.0075 -0.0247 CARMENES-VIS 38.2 
TOI-1759 9218.29595 -5.22 2.45 -15.32 -17.68 -0.0126 0.082 0.0091 0.0311 0.0182 0.8793 0.8746 0.9764 -0.0067 -0.0095 CARMENES-VIS 61.6 
TOI-1759 9219.28687 -4.05 3.34 -61.08 -22.66 -0.0350 0.055 0.0109 0.0410 0.0361 0.8867 0.8738 0.9816 0.0021 -0.0094 CARMENES-VIS 47.8 
TOI-1759 9231.28008 1.00 2.57 -4.70 3.51 -0.0059 0.052 -0.0024 0.0378 0.0225 0.8866 0.8722 0.9780 0.0017 -0.0134 CARMENES-VIS 92.8 
TOI-1759 9232.28137 2.54 2.77 -4.43 10.19 -0.0298 0.052 -0.0001 0.0373 0.0221 0.8853 0.8726 0.9776 -0.0041 -0.0096 CARMENES-VIS 96.4 

